A Macroscopic Description of Coherent Geo-Magnetic Radiation from Cosmic Ray Air Showers

We have developed a macroscopic description of coherent electro-magnetic radiation from air showers initiated by ultra-high energy cosmic rays due to the presence of the geo-magnetic field. This description offers a simple and direct insight in the relation between the properties of the air shower and the time-structure of the radio pulse.

==> checklist.txt <==
Check list

the paper

\title{A Macroscopic Description of Coherent Geo-Magnetic Radiation from Cosmic
 Ray Air Showers}


is build from a latex source, "olaf9.tex"
 and contains  9 figures as .ps files

